Assertion and Belief: Moore's Paradox in Language Models

Moore's paradox \citep{moore1942} concerns sentences such as ``It is raining, but I don't believe that it is,'' which may well be true yet cannot be sensibly asserted. The absurdity lies not in the content but in the act, since to assert is to vouch for one's own belief. This makes the paradox a test of whether language models take the speech act into account when computing meaning. We present the first test of Moore's paradox in LLMs, evaluating 12 models on a curated set of Moorean sentences in varied contexts. We find that models largely recognize the infelicity of Moorean sentences, and that the judgement is not tied to a memorized form and tracks the speech act. Using the Rational Speech Act framework (RSA; \citealt{goodmanfrank2016}), we then test whether these judgements arise from a listener reasoning about a speaker. We find the models' own listeners do not reason about their own speakers, and their reasoning traces suggest that they instead recall knowledge about the paradox and apply rules therein. The models thus appear to have learned the paradox as a fact about sentences, not as a requirement on speakers.

==> figures/environment.yml <==
name: moore-figures
channels:
  - conda-forge
  - nodefaults
dependencies:
  - r-base=4.4.3
  - r-ggplot2=3.5.2
  - r-viridislite=0.4.3
  - r-dplyr=1.2.1
  - r-forcats=1.0.1
  - r-ggdendro=0.2.0
  - r-magrittr=2.0.5
  - r-plyr=1.8.9
  - r-stringr=1.6.0
# Superheat 1.0.0 is installed from the author's pinned source revision:
# https://codeload.github.com/rlbarter/superheat/tar.gz/2c619578c2ae8bc46e1383183276f98b66b44a53
# Rscript -e 'install.packages("https://codeload.github.com/rlbarter/superheat/tar.gz/2c619578c2ae8bc46e1383183276f98b66b44a53", repos=NULL, type="source")'


==> prompts/accommodation.txt <==
{state without its belief sentence}
Imagine that Robin made the following statement.
Robin: "{utterance}"

Does what Robin says make sense?

{instruction}


==> prompts/baseline.txt <==
Imagine that Robin made the following statement.
Robin: "{sentence}"

{question}

{instruction}


==> prompts/baseline_questions.txt <==
Sentences
  Moorean:        {P}, but I don't believe that.
  Coherent:       {P}, but that's okay.
  Contradiction:  {P}, but it isn't.

Sense questions (instruction: Answer with exactly one word: Yes or No.)
  1. Does what Robin says make sense?
  2. Does Robin's statement make sense?
  3. Is what Robin says a statement that makes sense?
  4. Does the statement Robin made make sense?
  5. Would you say that what Robin says makes sense?

Rating questions (instruction: Answer with a single number from 1 to 7.)
  1. On a scale from 1 (Unacceptable) to 7 (Acceptable), how acceptable is what Robin says? "Acceptable" does not mean that what Robin says is true; it means that a native English speaker could use that sentence.
  2. How acceptable is Robin's statement, on a scale from 1 (Unacceptable) to 7 (Acceptable)? Acceptable here does not mean true; it means that a native English speaker could use the sentence.
  3. Rate what Robin says from 1 (Unacceptable) to 7 (Acceptable). Acceptable does not mean that the statement is true, only that a native English speaker could use it.
  4. Using a scale from 1 (Unacceptable) to 7 (Acceptable), how acceptable is the statement Robin made? "Acceptable" means that a native English speaker could use the sentence, not that it is true.
  5. On a 1-to-7 scale, where 1 is Unacceptable and 7 is Acceptable, how acceptable is what Robin says? Acceptable does not mean true; it means that a native English speaker could use that sentence.


==> prompts/context_assertion.txt <==
Imagine you are Casey, a teacher. You ask each student to make a comment of their own. It is Robin's turn. Robin says: "{sentence}"

Does what Robin says make sense?

{instruction}


==> prompts/context_read.txt <==
Imagine you are Casey, a teacher. You ask each student to read aloud the sentence printed on their worksheet and then add a comment of their own. Robin's worksheet says: "{P}." It is Robin's turn. Robin says: "{sentence}"

Does what Robin says make sense?

{instruction}


==> prompts/form_sentences.txt <==
Original
  {P}, but I don't believe that.
Paraphrased
  {P}, but I don't think it is.
  {P}, but I don't believe that {p}.
  {P}, but I don't believe that is the case.
Inserted
  {P}, {A} is {pred}, but I don't believe that {p}.
  {P}, and we checked {a} and {b} an hour ago, but I don't believe that {p}.


==> prompts/grid_listener.txt <==
Imagine that Robin made the following statement.
Robin: "{utterance}"

Below are situations Robin could have been in. For each one, rate how likely it is that this was her situation when she made the statement, from 0 (not at all likely) to 10 (very likely).

A. {state 1}
B. {state 2}
...
R. None of these situations would lead Robin to say this.

Answer with a JSON object that gives a rating for every letter, for example
{"A": 3, "B": 0, ...}.


==> prompts/grid_literal.txt <==
{state}
Robin says: "{utterance}"

Is what Robin says true?

{instruction}


==> prompts/grid_speaker.txt <==
{state}
Robin is about to say something about whether {p}. How likely is she to say each of the following?

A. "{utterance 1}"
B. "{utterance 2}"
C. "{utterance 3}"
D. "{utterance 4}"

Rate each from 0 (she would not say it) to 10 (she is very likely to say it). Answer with a JSON object, for example {"A": 3, "B": 0, "C": 7, "D": 1}.


==> prompts/propositions.txt <==
Generate scenarios for a study of what speakers can sincerely assert.
In each scenario, Robin and Casey are checking three objects of the
same kind (e.g., three gates of an office complex) for one property
that can be checked by looking (e.g., closed). Casey asks Robin which
objects have the property, and Robin answers sincerely.

Each scenario must satisfy:
1. The property is a state of the object at the time of speaking, not
   an event, so that "The <object> is <property>." is a stative,
   present-tense sentence (e.g., "The side gate is closed.").
2. The three objects are distinct members of the same kind, each
   named by a short definite noun phrase (e.g., "the front gate",
   "the side gate", "the rear gate").
3. Whether an object has the property can be settled by a quick
   check, but could also be believed or doubted without checking.
4. Across scenarios, vary the domain (e.g., buildings, kitchens,
   vehicles, labs, offices) and the property; do not repeat a
   domain, and use each property at most a few times.

Return one scenario per line as CSV with the columns:
domain,context,q_subject,p_subject,r_subject,predicate



==> prompts/state_example.txt <==
s3 (seeming), p = "the side gate is closed":

The side gate is in fact closed. Robin checked the side gate a minute ago, and it looked closed, so she has good reason to think it is closed. But the side gate has always been otherwise at this time of day, and she cannot shake the feeling that it is not closed; she keeps wanting to go back and check. She nonetheless believes it is not closed.


==> prompts/state_proposals.txt <==
Imagine that Robin made the following statement.
Robin: "{utterance}"

Why has Robin said this? List the situations Robin could be in that would lead her to say it.

Write the situations as a numbered list.


==> prompts/trace_chain.txt <==
Below are the steps of a language model's reasoning about whether a statement by Robin of the form "p, but I don't believe that" makes sense. Assign each step the one move below that best describes it, keeping the order. Return exactly one move per step.

MOVES:
- statement_parsing_into_assertion_and_disbelief: Breaks Robin's utterance into a factual or reported proposition and a separate denial of belief in that proposition.
- moore_s_paradox_identification: Explicitly recognizes the statement as an instance or form of Moore's paradox, typically 'P but I don't believe P'.
- logical_consistency_or_contradiction_check: Assesses whether the conjunction of the proposition and the denial of belief is logically contradictory or merely consistent, often concluding no formal contradiction.
- pragmatic_contradiction_and_sincerity: Considers that sincere assertion normally implies belief, so asserting P while denying belief in P is pragmatically self-undermining or contradictory.
- reading_notes_or_quoting_context: Interprets the first clause as Robin reading aloud, reporting, or quoting her notes rather than asserting her own belief.
- cognitive_dissonance_or_psychological_conflict: Treats the statement as a coherent expression of Robin's internal conflict, doubt, or cognitive dissonance between evidence and feeling.
- contextual_scenario_facts: Restates or analyzes the specific setup facts, such as what Robin's notes say, what she observed, and her conflicting feeling.
- truth_versus_belief_distinction: Separates the truth or evidence for P from the speaker's belief in P, noting they can come apart without contradiction.
- final_verdict_and_answer_format: States or records the final judgment about whether the statement makes sense, often with the required Yes/No answer.
- alternative_interpretations_and_referent_ambiguity: Explores non-literal or alternative readings such as irony, lying, quotation, skepticism, or uncertainty about what 'that' refers to.
- alief_belief_distinction: Consideration invoking a distinction between belief and alief, gut feeling, or intuitive response to explain apparent conflict.
- meaning_of_make_sense_and_task_interpretation: Phrases that clarify or problematize what 'makes sense' means, distinguishing logical, grammatical, psychological, or contextual senses.
- belief_vs_assertion_distinction: Phrases that distinguish asserting a proposition from believing it, noting that one can say something without belief.

STEPS:
1. {step 1}
2. {step 2}
3. ...

==> prompts/trace_route.txt <==
Below is a model's reasoning about whether a statement by Robin makes sense, followed by its final answer.

PROMPT SHOWN TO THE MODEL:
{prompt}

REASONING:
{reasoning}

FINAL ANSWER: {answer}

Describe how the model arrived at its answer.
1. Steps: list the main steps of its reasoning in order, 2-6 short steps, each in your own words.
2. Decisive factors: which considerations decided the answer? List 1-3, each as a short phrase (e.g., "<short phrase>"), with a brief quote from the reasoning that shows it, copied exactly as it appears in the reasoning.

Describe only what the reasoning does; do not judge whether the answer is correct. Return JSON: {"steps": [...], "decisive_factors": [{"factor": ..., "quote": ...}]}.
